An automated multiscale ensemble simulation approach for vascular blood flow

Cerebrovascular diseases such as brain aneurysms are a primary cause of adult disability. The flow dynamics in brain arteries, both during periods of rest and increased activity, are known to be a major factor in the risk of aneurysm formation and rupture. The precise relation is however still an open field of investigation. We present an automated ensemble simulation method for modelling cerebrovascular blood flow under a range of flow regimes. By automatically constructing and performing an ensemble of multiscale simulations, where we unidirectionally couple a 1D solver with a 3D lattice-Boltzmann code, we are able to model the blood flow in a patient artery over a range of flow regimes. We apply the method to a model of a middle cerebral artery, and find that this approach helps us to fine-tune our modelling techniques, and opens up new ways to investigate cerebrovascular flow properties.

==> highlights.txt <==
* We present an automated ensemble simulation method for
modelling cerebrovascular blood flow under a range of exercise intensities. 
* We automatically build and run an ensemble of multiscale
simulations, where we unidirectionally couple a 1D solver with a 3D
lattice-Boltzmann code. 
* We apply the method to a model of a middle cerebral artery, and 
find that this approach opens up new ways to investigate cerebrovascular flow
properties.


